A Critique of the Spite Plateau, and the Astration of Primordial Lithium

We investigate the distribution of the lithium abundances, A(Li), of metal-poor dwarf and subgiant stars within the limits 5500 K < Teff < 6700 K, -6.0 < [Fe/H] < -1.5, and logg > ~3.5 (a superset of parameters first adopted by Spite and Spite), using literature data for some 200 stars. We address the problem of the several methods that yield Teff differences up to 350 K, and hence uncertainties of 0.3 dex in [Fe/H] and A(Li), by anchoring Teff to the Infrared Flux Method. We seek to understand the behaviour of A(Li) as a function of [Fe/H] -- small dispersion at highest [Fe/H], ``meltdown'' at intermediate values (i.e. large spread in Li below the Spite Plateau), and extreme variations at lowest [Fe/H]. Decreasing A(Li) is accompanied by increasing dispersion. Insofar as [Fe/H] increases as the universe ages, the behavior of A(Li) reflects chaotic star formation involving destruction of primordial Li, which settles to the classic Spite Plateau, with A(Li) ~2.3, by the time the Galactic halo reaches [Fe/H] ~ -3.0. We consider three phases: (1) first star formation in C-rich environments ([C/Fe] > 2.3), with depleted Li; (2) silicates-dominated star formation and destruction of primordial Li during pre-main-sequence evolution; and (3) materials from these two phases co-existing and coalescing to form C-rich stars with A(Li) below the Spite Plateau, leading to a toy model with the potential to explain the ``meltdown''. We comment on the results of Mucciarelli et al. on the Lower RGB, and the suggestion of Aguado et al. favouring a lower primordial lithium abundance than generally accepted.

==> full_tab3.txt <==
Table 3   Multiple Observations of "Literature" and "Corrected-Literature" Data 
                                                 
See short Table 3 in Monthly Notices text for "Author" (Column 11) definitions                                   
___________________________________________________________________________________________________________________
                                                                                                                    
 No.   Starname           Coordinates (2000)        Teff   log g  [Fe/H]    A(Li)    Teff   [Fe/H]   A(Li)   Author
                                                   (Lit)   (Lit)   (Lit)   (Corr)   (Corr)  (Corr)  (Corr)         
 (1)     (2)                      (3)               (4)     (5)     (6)      (7)      (8)     (9)    (10)     (11) 
___________________________________________________________________________________________________________________
 
  1  CS 22876-032A     00 07 37.10  -35 31 15.0     6319    4.00   -3.80    2.14     6511   -3.59    2.11     TH94
     CS 22876-032A     00 07 37.10  -35 31 15.0     6500    4.40   -3.66    2.22     6500   -3.66    2.22     GO08
  2  CS 22876-032B     00 07 37.40  -35 31 15.0     5900    4.60   -3.57    1.75     5900   -3.57    1.75     GO08
  3  LP 824-188        00 11 17.63  -20 43 30.7     5890    4.00   -1.84    2.07     6139   -1.67    2.22     RY99
  4  BS 17570-063      00 20 36.19  +23 47 37.6     6315    4.70   -2.86    2.09     6277   -2.93    2.05     SB10
     BS 17570-063      00 20 36.19  +23 47 37.6     6318    4.69   -2.91    2.06     6318   -2.91    2.06     ME10
  5  SD 0021-0050      00 21 13.78  -00 50 05.2     6546    4.30   -3.20    2.14     6750   -3.00    2.30     BO12
  6  SD 0023+0307      00 23 14.00  +03 07 58.1     6192    4.70  <-5.80    1.86     6192  <-5.80    1.86     AGFR
  7  SD 0027+1404      00 27 49.46  +14 04 18.1     6125    3.61   -3.37    2.13     6329   -3.17    2.29     BO12
  8  CS 29527-015      00 29 10.68  -19 10 07.3     6578    4.50   -3.31    2.27     6540   -3.38    2.23     SB10
     CS 29527-015      00 29 10.68  -19 10 07.3     6541    4.24   -3.43    2.25     6541   -3.43    2.25     ME10
  9  CS 30339-069      00 30 16.00  -35 56 55.0     6375    4.40   -2.98    2.20     6337   -3.05    2.16     SB10
 10  CS 22882-027      00 38 09.80  -31 47 58.0     6714    4.70   -2.40   <1.82     6676   -2.47   <1.78     SB10
 11  CD -33 239        00 39 51.92  -33 03 14.1     5993    4.00   -1.87    2.11     6242   -1.70    2.26     RY99
 12  SD 0040+1604      00 40 29.17  +16 04 16.2     6360    4.40   -3.29    1.99     6579   -3.22    2.11     AO09
     SD 0040+1604      00 40 29.17  +16 04 16.2     6422    3.90   -3.26    2.02     6626   -3.06    2.18     BO12
 13  BD +71 31         00 43 44.34  +72 10 43.1     6156    4.00   -2.23    2.42     6348   -2.02    2.39     TH94
 14  CS 22188-033      00 51 26.17  -38 12 17.8     6281    4.50   -2.98    1.66     6243   -3.05    1.62     SB10
 15  CS 29514-007      01 06 40.50  -24 58 41.0     6351    4.30   -2.79    2.23     6313   -2.86    2.19     SB10
 16  CS 29518-020      01 12 13.21  -31 00 05.3     6471    4.90   -2.60    2.28     6433   -2.67    2.24     SB10
     CS 29518-020      01 12 13.21  -31 00 05.3     6464    4.67   -2.72    2.25     6464   -2.72    2.25     ME10
 17  CS 29518-043      01 18 38.30  -30 41 02.8     6537    4.25   -3.16    2.20     6499   -3.23    2.16     SB10
     CS 29518-043      01 18 38.30  -30 41 02.8     6517    4.28   -3.17    2.20     6517   -3.17    2.20     ME10
 18  SD 0120-1001      01 20 32.63  -10 01 06.5     5627    3.40   -3.84    1.97     5846   -3.77    2.09     MA17
 19  CS 22953-037      01 25 06.80  -59 15 57.0     6557    4.45   -2.76    2.28     6519   -2.83    2.24     SB10
     CS 22953-037      01 25 06.80  -59 15 57.0     6532    4.33   -2.84    2.27     6532   -2.84    2.27     ME10
 20  SD 0140+2344      01 40 36.22  +23 44 58.0     5848    4.00   -4.00    1.86     6052   -3.80    2.02     BO18
 21  BD +02 263        01 45 13.81  +03 30 49.2     5800    4.00   -2.35    2.24     5992   -2.14    2.21     TH94
 22  G 245-32          01 47 12.38  +73 28 27.1     6290    4.00   -1.62    2.30     6539   -1.45    2.45     RY99
 23  BD -10 388        01 50 32.64  -09 21 02.8     6135    4.00   -2.29    2.30     6327   -2.08    2.27     TH94
     G 271-162         01 50 32.64  -09 21 02.8     6230    3.93   -2.30    2.27     6354   -2.33    2.35     AS06
     BD -10 388        01 50 32.64  -09 21 02.8     6260    3.98   -2.32    2.27     6260   -2.32    2.27     ME10
 24  HE 0148-2611      01 50 59.50  -25 57 02.0     6606    4.20   -3.07    2.11     6568   -3.14    2.07     SB10
 25  CS 22958-042      02 01 07.50  -57 17 05.0     6217    4.00   -3.34   <1.96     6409   -3.13   <1.93     TH94
 26  SD 0212+0137      02 12 38.48  +01 37 58.1     6333    4.00   -3.59    2.04     6537   -3.39    2.20     BO15
 27  HE 1218-1828      02 21 19.30  -18 45 34.0     5900    3.50   -3.43    1.94     5900   -3.43    1.94     HA15
 28  HD 16031          02 34 11.04  -12 23 03.4     6038    4.00   -1.83    2.09     6287   -1.66    2.24     RY99
     HD 16031          02 34 11.04  -12 23 03.4     6286    4.17   -1.74    2.29     6286   -1.74    2.29     ME10
     HD 16031          02 34 11.04  -12 23 03.4     6100    4.20   -1.71    2.27     6311   -1.65    2.31     FU00
 29  HE 0233-0343      02 36 29.70  -03 30 06.0     6100    3.40   -4.68    1.77     6100   -4.68    1.77     HA15
 30  CS 31061-032      02 38 43.30  +03 19 02.5     6405    4.25   -2.58    2.25     6367   -2.65    2.21     SB10
     CS 31061-032      02 38 43.30  +03 19 02.5     6433    4.32   -2.57    2.23     6433   -2.57    2.23     ME10
 31  BD +09 352        02 41 13.63  +09 46 12.0     6099    4.00   -2.53    2.41     6291   -2.32    2.38     TH94
     BD +09 352        02 41 13.63  +09 46 12.0     6145    4.32   -2.05    2.28     6145   -2.05    2.28     ME10
 32  LP 651-4          02 44 11.71  -05 27 00.0     6240    4.00   -2.96    2.11     6489   -2.79    2.26     RY99
 33  G 4-37            02 44 35.08  +08 28 50.0     6124    4.00   -2.78    2.13     6316   -2.57    2.10     TH94
     G 4-37            02 44 35.08  +08 28 50.0     6050    4.00   -2.73    2.11     6299   -2.56    2.26     RY99
 34  G 75-56           03 00 23.02  -05 57 49.6     5993    4.00   -2.42    2.17     6185   -2.21    2.14     TH94
 35  LP 831-70         03 06 05.43  -22 19 17.8     6119    4.00   -3.40    2.22     6311   -3.19    2.19     TH94
     LP 831-70         03 06 05.43  -22 19 17.8     6050    4.00   -3.25    2.07     6299   -3.08    2.22     RY99
     LP 831-70         03 06 05.43  -22 19 17.8     6414    4.49   -2.94    2.28     6414   -2.94    2.28     ME10
 36  HD 19445          03 08 25.58  +26 19 51.4     5878    4.00   -2.12    2.23     6070   -1.91    2.20     TH94
     HD 19445          03 08 25.58  +26 19 51.4     5980    4.42   -2.02    2.21     6104   -2.05    2.29     AS06
     HD 19445          03 08 25.58  +26 19 51.4     6136    4.45   -2.02    2.29     6136   -2.02    2.29     ME10
     HD 19445          03 08 25.58  +26 19 51.4     5825    4.20   -2.13    2.25     6036   -2.07    2.29     FU00
 37  SD 0317+0023      03 17 45.82  +00 23 04.2     5786    4.02   -3.46    1.97     5990   -3.26    2.13     BO12
 38  CD -33 1173       03 19 35.31  -32 50 43.1     6319    4.00   -3.29    2.03     6511   -3.08    2.00     TH94
     CD -33 1173       03 19 35.31  -32 50 43.1     6250    4.00   -3.14    2.06     6499   -2.97    2.21     RY99
     CD -33 1173       03 19 35.31  -32 50 43.1     6390    4.28   -2.92    2.08     6514   -2.95    2.16     AS06
     CD -33 1173       03 19 35.31  -32 50 43.1     6536    4.29   -3.01    2.18     6536   -3.01    2.18     ME10
 39  BD +11 468        03 24 50.36  +12 15 23.7     5739    4.58   -1.55    1.85     5739   -1.55    1.85     ME10
 40  HD 24289          03 51 54.54  -03 49 10.6     5802    4.00   -2.19    2.39     5994   -1.98    2.36     TH94
     HD 24289          03 51 54.54  -03 49 10.6     5927    3.73   -2.08    2.31     5927   -2.08    2.31     ME10
     HD 24289          03 51 54.54  -03 49 10.6     5866    3.73   -2.07    2.28     6008   -1.95    2.34     FO02
 41  CS 22177-009      04 07 40.50  -25 02 40.0     6479    4.70   -2.96    2.34     6441   -3.03    2.30     SB10
     CS 22177-009      04 07 40.50  -25 02 40.0     6421    4.57   -3.04    2.28     6421   -3.04    2.28     ME10
 42  HE 0411-3558      04 13 09.00  -35 50 39.0     6300    3.70   -2.81   <1.44     6300   -2.81   <1.44     HA15
 43  HD 284248         04 14 35.51  +22 21 04.2     6285    4.29   -1.56    2.37     6285   -1.56    2.37     ME10
     HD 284248         04 14 35.51  +22 21 04.2     6025    4.20   -1.68    2.26     6236   -1.62    2.30     FU00
     HD 284248         04 14 35.51  +22 21 04.2     6034    4.05   -1.61    2.23     6176   -1.49    2.29     FO02
 44  CS 22186-017      04 16 21.90  -34 18 02.0     5978    4.00   -3.14    1.96     6170   -2.93    1.93     TH94
 45  HD 29907          04 38 22.40  -65 24 57.5     5531    4.63   -1.58    1.69     5531   -1.58    1.69     ME10
 46  HD 31128          04 52 09.90  -27 03 50.9     6092    4.51   -1.52    2.22     6092   -1.52    2.22     ME10
     HD 31128          04 52 09.90  -27 03 50.9     5825    4.30   -1.59    2.18     6036   -1.53    2.22     FU00
 47  BD +03 740        05 01 16.62  +04 06 37.0     6401    4.00   -2.77    2.44     6593   -2.56    2.41     TH94
     BD +03 740        05 01 16.62  +04 06 37.0     6240    4.00   -2.78    2.11     6489   -2.61    2.26     RY99
     BD +03 740        05 01 16.62  +04 06 37.0     6266    4.04   -2.65    2.12     6390   -2.68    2.20     AS06
     BD +03 740        05 01 16.62  +04 06 37.0     6419    3.97   -2.71    2.21     6419   -2.71    2.21     ME10
     BD +03 740        05 01 16.62  +04 06 37.0     6075    3.80   -2.84    2.05     6286   -2.78    2.09     FU00
 48  HD 34328          05 13 05.27  -59 38 44.2     6056    4.50   -1.66    2.27     6056   -1.66    2.27     ME10
     HD 34328          05 13 05.27  -59 38 44.2     5725    4.40   -1.71    2.12     5936   -1.65    2.16     FU00
 49  CD -29 2277       05 28 50.92  -29 53 47.7     5704    4.00   -1.96    2.25     5896   -1.75    2.22     TH94
 50  LP 894-1          05 56 24.74  -27 51 32.3     6378    4.26   -2.18    2.20     6372   -2.18    2.22     RE17
 51  CD -48 2445       06 41 26.66  -48 13 14.8     6222    4.25   -1.93    2.22     6346   -1.96    2.30     AS06
     CD -48 2445       06 41 26.66  -48 13 14.8     6453    4.25   -1.93    2.38     6453   -1.93    2.38     ME10
     CD -48 2445       06 41 26.66  -48 13 14.8     6453    4.23   -1.96    2.31     6447   -1.96    2.33     RE17
 52  LP 708-12         07 10 02.59  -01 17 58.4     5843    4.00   -2.48    2.23     6035   -2.27    2.20     TH94
 53  G 88-10           07 10 23.79  +24 20 40.1     6012    4.00   -2.66    2.29     6204   -2.45    2.26     TH94
 54  WI 0725 -2351     07 25 43.92  -23 51 17.0     6160    4.42   -2.37    2.27     6154   -2.37    2.29     RE17
 55  HD 59392          07 28 03.22  -38 00 41.2     5936    3.99   -1.61    2.24     6060   -1.64    2.32     AS06
     HD 59392          07 28 03.22  -38 00 41.2     6045    3.87   -1.62    2.32     6045   -1.62    2.32     ME10
     HD 59392          07 28 03.22  -38 00 41.2     6056    3.72   -1.69    2.29     6050   -1.69    2.31     RE17
 56  G 90-3            07 29 50.84  +32 51 58.3     5988    4.00   -2.48    2.47     6180   -2.27    2.44     TH94
 57  BD +24 1676       07 30 41.26  +24 05 10.2     6277    4.00   -2.60    2.44     6469   -2.39    2.41     TH94
     BD +24 1676       07 30 41.26  +24 05 10.2     6170    4.00   -2.71    2.10     6419   -2.54    2.25     RY99
     BD +24 1676       07 30 41.26  +24 05 10.2     6387    3.84   -2.54    2.27     6387   -2.54    2.27     ME10
     BD +24 1676       07 30 41.26  +24 05 10.2     6438    4.13   -2.43    2.27     6432   -2.43    2.29     RE17
 58  BD +20 2030       08 16 07.35  +19 41 51.4     6321    4.00   -2.68    2.37     6513   -2.47    2.34     TH94
     BD +20 2030       08 16 07.35  +19 41 51.4     6200    4.00   -2.71    2.11     6449   -2.54    2.26     RY99
 59  HD 233511         08 19 22.57  +54 05 09.6     6127    4.29   -1.63    2.25     6127   -1.63    2.25     ME10
     HD 233511         08 19 22.57  +54 05 09.6     5900    4.20   -1.70    2.17     6111   -1.64    2.21     FU00
 60  SD 0821+1819      08 21 18.18  +18 19 31.8     6158    4.00   -3.80   <1.71     6362   -3.60   <1.87     BO12
 61  SD 0825+0403      08 25 21.29  +04 03 34.4     6340    4.00   -3.46    2.02     6544   -3.26    2.18     BO12
 62  HD 74000          08 40 50.80  -16 20 42.5     6362    4.12   -2.01    2.25     6362   -2.01    2.25     ME10
     HD 74000          08 40 50.80  -16 20 42.5     6341    4.19   -2.02    2.28     6335   -2.02    2.30     RE17
     HD 74000          08 40 50.80  -16 20 42.5     6224    4.08   -2.00    2.18     6366   -1.88    2.24     FO02
 63  BD +39 2173       08 55 59.33  +38 39 44.8     6119    4.00   -2.23    2.28     6311   -2.02    2.25     TH94
 64  G 115-49          09 05 16.68  +38 47 54.5     5687    4.00   -2.21    2.17     5879   -2.00    2.14     TH94
 65  LP 666-30         09 06 20.50  -08 53 11.8     6168    4.00   -2.50    2.37     6360   -2.29    2.34     TH94
 66  SD 0907+0246      09 07 33.28  +02 46 08.2     5934    3.71   -3.44    2.23     6138   -3.24    2.39     BO12
 67  BS 17572-100      09 28 55.35  -05 21 40.4     6689    4.70   -2.52    2.34     6651   -2.59    2.30     SB10
     BS 17572-100      09 28 55.35  -05 21 40.4     6596    4.32   -2.66    2.28     6596   -2.66    2.28     ME10
 68  SD 0929+0238      09 29 12.33  +02 38 17.0     5894    3.70   -4.97   <1.30     5894   -4.97   <1.30     CA16
 69  BD +09 2190       09 29 15.56  +08 38 00.4     6282    4.00   -2.89    2.21     6474   -2.68    2.18     TH94
     BD +09 2190       09 29 15.56  +08 38 00.4     6250    4.00   -2.89    2.00     6499   -2.72    2.15     RY99
     BD +09 2190       09 29 15.56  +08 38 00.4     6392    4.09   -2.66    2.13     6516   -2.69    2.21     AS06
     BD +09 2190       09 29 15.56  +08 38 00.4     6479    4.01   -2.64    2.18     6479   -2.64    2.18     ME10
 70  LP 608-62         09 40 43.20  +01 00 29.5     6312    4.00   -2.66    2.31     6504   -2.45    2.28     TH94
 71  BD +01 2341p      09 40 45.78  +01 01 29.0     6260    4.00   -2.82    2.09     6509   -2.65    2.24     RY99
     HD 83769          09 40 45.78  +01 01 29.0     6313    3.90   -2.81    2.09     6455   -2.69    2.15     FO02
 72  HE 0945-1435      09 47 50.70  -14 49 07.0     6300    4.50   -3.87    1.88     6300   -3.87    1.88     HA15
 73  HD 84937          09 48 56.09  +13 44 39.3     6232    4.00   -2.18    2.30     6424   -1.97    2.27     TH94
     HD 84937          09 48 56.09  +13 44 39.3     6160    4.00   -2.30    2.17     6409   -2.13    2.32     RY99
     HD 84937          09 48 56.09  +13 44 39.3     6290    3.90   -2.15    2.26     6509   -2.08    2.38     AO09
     HD 84937          09 48 56.09  +13 44 39.3     6408    3.93   -2.11    2.32     6408   -2.11    2.32     ME10
     HD 84937          09 48 56.09  +13 44 39.3     6375    4.10   -2.08    2.40     6586   -2.02    2.44     FU00
     HD 84937          09 48 56.09  +13 44 39.3     6513    4.17   -2.13    2.37     6507   -2.13    2.39     RE17
     HD 84937          09 48 56.09  +13 44 39.3     6330    3.90   -2.49    2.36     6472   -2.37    2.42     FO02
 74  SD 1029+1729      10 29 15.15  +17 29 28.0     5811    4.00   -4.89   <0.90     5811   -4.89   <0.90     CA12
 75  SD 1033+4001      10 33 01.41  +40 01 03.6     6370    4.40   -3.24    2.09     6589   -3.17    2.21     AO09
 76  SD 1034+0701      10 34 02.71  +07 01 16.6     6224    4.00   -4.01    2.24     6428   -3.81    2.40     BO18
 77  SD 1035+0641      10 35 56.11  +06 41 43.9     6262    4.00   -5.20    1.90     6466   -5.00    2.06     BO18
 78  BD +29 2091       10 47 23.16  +28 23 55.9     5974    4.58   -1.99    2.21     5974   -1.99    2.21     ME10
 79  HD 94028          10 51 28.12  +20 16 38.9     5900    4.20   -1.55    2.20     6111   -1.49    2.24     FU00
     HD 94028          10 51 28.12  +20 16 38.9     6001    4.15   -1.50    2.29     6143   -1.38    2.35     FO02
 80  LP 732-48         11 13 03.47  -12 48 02.2     6168    4.00   -2.46    2.12     6360   -2.25    2.09     TH94
 81  LP 492-53         11 23 54.65  +09 37 41.5     5932    4.00   -2.58    2.14     6124   -2.37    2.11     TH94
 82  BS 16545-089      11 24 27.51  +36 50 28.8     6320    3.90   -3.49    2.02     6539   -3.42    2.14     AO09
 83  SD 1135+0108      11 35 28.08  +01 08 48.8     6132    3.83   -3.03    1.99     6336   -2.83    2.15     BO12
 84  G 122-43          11 44 17.57  +40 32 17.9     5590    4.00   -2.76    2.02     5782   -2.55    1.99     TH94
 85  BD -13 3442       11 46 50.65  -14 06 43.4     6168    4.00   -3.14    2.39     6360   -2.93    2.36     TH94
     BD -13 3442       11 46 50.65  -14 06 43.4     6210    4.00   -2.99    2.12     6459   -2.82    2.27     RY99
     BD -13 3442       11 46 50.65  -14 06 43.4     6311    3.86   -2.71    2.16     6435   -2.74    2.24     AS06
     BD -13 3442       11 46 50.65  -14 06 43.4     6435    3.93   -2.76    2.22     6435   -2.76    2.22     ME10
     BD -13 3442       11 46 50.65  -14 06 43.4     6569    4.36   -2.64    2.31     6563   -2.64    2.33     RE17
 86  HE 1148-0037b     11 51 15.00  -00 54 11.0     5990    3.70   -3.46    1.90     6209   -3.39    2.02     AO09
 87  LP 553-62         11 54 25.63  +02 57 47.4     6119    4.00   -2.55    2.02     6311   -2.34    1.99     TH94
 88  G 122-69          12 03 04.30  +47 19 26.3     5978    4.00   -2.52   <1.10     6170   -2.31   <1.07     TH94
 89  BD -04 3208       12 07 15.07  -05 44 01.6     6265    4.00   -2.38    2.36     6457   -2.17    2.33     TH94
     G 13-9            12 07 15.07  -05 44 01.6     6298    3.99   -2.30    2.22     6422   -2.33    2.30     AS06
     BD -04 3208       12 07 15.07  -05 44 01.6     6491    3.98   -2.29    2.38     6491   -2.29    2.38     ME10
     BD -04 3208       12 07 15.07  -05 44 01.6     6433    4.11   -2.33    2.28     6427   -2.33    2.30     RE17
 90  G 11-44           12 10 55.77  +00 23 54.3     5963    4.00   -2.37    2.24     6155   -2.16    2.21     TH94
     G 11-44           12 10 55.77  +00 23 54.3     6304    4.30   -2.08    2.38     6304   -2.08    2.38     ME10
 91  HD 108177         12 25 34.95  +01 17 02.2     5996    4.00   -1.67    2.39     6188   -1.46    2.36     TH94
     HD 108177         12 25 34.95  +01 17 02.2     6334    4.41   -1.65    2.40     6334   -1.65    2.40     ME10
     HD 108177         12 25 34.95  +01 17 02.2     6200    4.40   -1.65    2.42     6411   -1.59    2.46     FU00
     HD 108177         12 25 34.95  +01 17 02.2     6107    4.04   -1.77    2.21     6101   -1.77    2.23     RE17
     HD 108177         12 25 34.95  +01 17 02.2     6097    4.03   -1.98    2.23     6239   -1.86    2.29     FO02
 92  SD 1229+2624      12 29 35.95  +26 24 45.9     6452    4.20   -3.29    1.88     6656   -3.09    2.04     BO12
 93  G 59-24           12 34 25.12  +15 16 48.9     5967    4.00   -2.63    2.36     6159   -2.42    2.33     TH94
 94  BD +28 2137       12 36 39.45  +27 28 28.1     6050    4.00   -2.16    2.28     6242   -1.95    2.25     TH94
 95  HD 110621         12 43 43.22  -44 40 31.5     6182    3.90   -1.65    2.30     6176   -1.65    2.32     RE17
 96  SD 1247-0341      12 47 19.46  -03 41 52.4     6332    4.00   -4.01    2.20     6536   -3.81    2.36     BO18
 97  LA 1253+0753      12 53 46.09  +07 53 43.1     6030    3.65   -4.02    1.80     6249   -3.95    1.92     LI15
 98  SD 1300+2632      13 00 17.20  +26 32 38.6     6393    4.00   -3.65    2.10     6597   -3.45    2.26     BO12
 99  LA 1305+2815      13 05 34.80  +28 15 10.5     6102    3.75   -2.93    2.10     6321   -2.86    2.22     MA17
100  G 238-30          13 17 40.19  +64 15 12.1     5771    4.00   -3.03    2.08     5963   -2.82    2.05     TH94
101  HD 116064         13 21 43.78  -39 18 39.9     5845    4.00   -2.39    2.17     6037   -2.18    2.14     TH94
     HD 116064         13 21 43.78  -39 18 39.9     5896    4.41   -1.89    2.03     5896   -1.89    2.03     ME10
102  G 255-32          13 21 47.62  +74 12 32.8     5757    4.00   -2.62    2.09     5949   -2.41    2.06     TH94
103  HE 1327-2326      13 30 06.00  -23 41 51.0     6180    3.70   -5.66   <0.70     6180   -5.66   <0.70     FR08
104  G 64-12           13 40 02.49  -00 02 18.7     6197    4.00   -3.52    2.37     6389   -3.31    2.34     TH94
     G 64-12           13 40 02.49  -00 02 18.7     6220    4.00   -3.17    2.14     6469   -3.00    2.29     RY99
     G 64-12           13 40 02.49  -00 02 18.7     6270    4.40   -3.37    2.18     6489   -3.30    2.30     AO09
     G 64-12           13 40 02.49  -00 02 18.7     6463    4.17   -3.26    2.32     6463   -3.26    2.32     ME10
     G 64-12           13 40 02.49  -00 02 18.7     6463    4.26   -3.20    2.36     6457   -3.20    2.38     RE17
105  SD 1349+1407      13 49 22.91  +14 07 36.9     6112    4.00   -3.60   <0.90     6316   -3.40   <1.06     BO18
106  BD +34 2476       13 59 09.48  +33 51 39.3     6416    3.95   -2.07    2.30     6416   -2.07    2.30     ME10
107  BS 16023-046      14 00 54.47  +22 46 42.0     6560    4.60   -2.82    2.29     6522   -2.89    2.25     SB10
     BS 16023-046      14 00 54.47  +22 46 42.0     6547    4.50   -2.90    2.27     6547   -2.90    2.27     ME10
108  HD 122196         14 01 02.12  -38 03 03.2     5986    3.73   -1.81    2.29     5986   -1.81    2.29     ME10
     HD 122196         14 01 02.12  -38 03 03.2     6052    3.66   -1.86    2.30     6046   -1.86    2.32     RE17
109  G 64-37           14 02 30.09  -05 39 05.1     6376    4.00   -2.70    2.15     6568   -2.49    2.12     TH94
     G 64-37           14 02 30.09  -05 39 05.1     6240    4.00   -3.23    2.09     6489   -3.06    2.24     RY99
     G 64-37           14 02 30.09  -05 39 05.1     6290    4.40   -3.23    2.04     6509   -3.16    2.16     AO09
     G 64-37           14 02 30.09  -05 39 05.1     6583    4.20   -3.17    2.21     6583   -3.17    2.21     ME10
     G 64-37           14 02 30.09  -05 39 05.1     6570    4.40   -3.00    2.25     6564   -3.00    2.27     RE17
110  A 14410 -0555     14 10 02.83  -05 55 51.8     6169    4.21   -3.19    2.17     6388   -3.12    2.29     MA17
111  HE 1413-1954      14 16 04.70  -20 08 54.0     6716    4.40   -3.22    2.29     6678   -3.29    2.25     SB10
112  G 239-12          14 18 52.55  +73 14 14.7     6057    4.00   -2.50    2.21     6249   -2.29    2.18     TH94
113  SD 1424+5615      14 24 41.88  +56 15 35.0     6107    4.20   -3.10    2.16     6326   -3.03    2.28     MA17
     SD 1424+5615      14 24 41.88  +56 15 35.0     6088    4.34   -3.01    2.14     6307   -2.94    2.26     MA17
114  G 66-9            14 35 12.73  +12 13 19.2     5650    4.00   -2.69    1.99     5842   -2.48    1.96     TH94
115  G 201-5           14 36 08.36  +55 33 04.6     6072    4.00   -2.66    2.17     6264   -2.45    2.14     TH94
116  SD 1436+0918      14 36 32.27  +09 18 31.5     6340    4.00   -3.40   <1.48     6544   -3.20   <1.64     BO12
117  SD 1442-0015      14 42 56.37  -00 15 42.8     5850    4.00   -4.37   <1.58     6054   -4.17   <1.74     BO18
118  SD 1446+1249      14 46 40.63  +12 49 17.5     6189    3.90   -3.16    1.62     6393   -2.96    1.78     BO12
119  Pr 221.8+09.7     14 47 30.73  +09 47 03.7     5792    3.50   -4.66    1.70     5792   -4.66    1.70     ST18
120  BD +26 2606       14 49 02.35  +25 42 09.1     6053    4.00   -2.89    2.29     6245   -2.68    2.26     TH94
     G 166-045A        14 49 02.35  +25 42 09.1     6350    4.40   -2.45    2.23     6569   -2.38    2.35     AO12
     G 166-045B        14 49 02.35  +25 42 09.1     5830    4.60   -2.45    2.11     6049   -2.38    2.23     AO12
     BD +26 2606       14 49 02.35  +25 42 09.1     5875    4.10   -2.48    2.13     6086   -2.42    2.17     FU00
121  G 166-47          14 50 02.54  +32 38 56.2     6072    4.00   -2.49    2.24     6264   -2.28    2.21     TH94
122  Wolf 550          14 50 07.80  +00 50 27.1     6269    4.00   -1.66   <1.61     6518   -1.49   <1.76     RY99
123  BD +26 2621       14 54 10.71  +25 33 48.9     6150    4.00   -2.88    2.12     6399   -2.71    2.27     RY99
     BD +26 2621       14 54 10.71  +25 33 48.9     6470    4.51   -2.62    2.26     6464   -2.62    2.28     RE17
124  HD 132475         14 59 49.76  -22 00 45.8     5619    4.00   -1.93    2.26     5811   -1.72    2.23     TH94
     HD 132475         14 59 49.76  -22 00 45.8     5746    3.78   -1.52    2.25     5746   -1.52    2.25     ME10
     HD 132475         14 59 49.76  -22 00 45.8     5575    3.60   -1.59    2.23     5786   -1.53    2.27     FU00
125  BS 16968-061      15 01 06.11  +03 42 45.5     6256    3.88   -3.07    2.23     6256   -3.07    2.23     ME10
126  BD +26 2651       15 06 12.83  +26 03 09.8     6168    4.00   -2.82    2.19     6360   -2.61    2.16     TH94
127  SD 1507+0051      15 07 02.02  +00 51 52.6     6555    4.00   -3.41   <2.19     6759   -3.21   <2.35     BO18
128  CS 30301-024      15 08 29.65  -00 35 59.2     6581    4.50   -2.60    2.25     6543   -2.67    2.21     SB10
129  SD 1522+3055      15 22 02.09  +30 55 26.3     5505    3.75   -3.94    1.76     5724   -3.87    1.88     MA17
130  LP 916-15         15 38 59.64  -28 35 36.9     6119    4.00   -2.53    2.16     6311   -2.32    2.13     TH94
131  SD 1542+0544      15 42 46.87  +05 44 26.4     6179    4.00   -3.48    1.97     6383   -3.28    2.13     BO12
132  HD 140283         15 43 03.09  -10 56 00.5     5742    4.00   -2.60    2.30     5934   -2.39    2.27     TH94
     HD 140283         15 43 03.09  -10 56 00.5     5753    3.70   -2.40    2.17     5877   -2.43    2.25     AS06
     HD 140283         15 43 03.09  -10 56 00.5     5777    3.62   -2.40    2.17     5777   -2.40    2.17     ME10
     HD 140283         15 43 03.09  -10 56 00.5     5650    3.40   -2.51    2.18     5861   -2.45    2.22     FU00
     HD 140283         15 43 03.09  -10 56 00.5     5691    3.35   -2.37    2.16     5833   -2.25    2.22     FO02
133  CS 22884-108      15 49 57.10  -09 14 11.0     6319    4.00   -3.28    2.14     6511   -3.07    2.11     TH94
134  Pr 237.8+12.5     15 51 26.10  +12 33 57.6     6148    3.61   -4.22    1.74     6148   -4.22    1.74     LA21
135  CD -71 1234       16 07 44.64  -71 21 01.3     6268    4.00   -2.65    2.41     6460   -2.44    2.38     TH94
     CD -71 1234       16 07 44.64  -71 21 01.3     6190    4.00   -2.50    2.20     6439   -2.33    2.35     RY99
     CD -71 1234       16 07 44.64  -71 21 01.3     6421    4.31   -2.42    2.29     6415   -2.42    2.31     RE17
136  G 137-87          16 10 52.74  +13 16 16.3     5655    4.00   -2.72    2.01     5847   -2.51    1.98     TH94
137  G 169-4           16 24 24.91  +21 40 06.7     6025    4.00   -2.72    2.00     6217   -2.51    1.97     TH94
138  G 202-65          16 35 58.58  +45 51 59.2     6390    4.00   -1.50   <1.67     6639   -1.33   <1.82     RY99
139  SD 1640+3709      16 40 05.30  +37 09 07.8     6211    4.42   -3.54    1.96     6430   -3.47    2.08     MA17
140  G 139-8           17 01 43.98  +16 09 03.3     6025    4.00   -2.56   <1.39     6217   -2.35   <1.36     TH94
141  G 181-28          17 07 06.27  +34 21 34.5     6025    4.00   -2.66    2.31     6217   -2.45    2.28     TH94
142  BD +02 3375       17 39 45.59  +02 24 59.6     5890    4.00   -2.55    2.23     6082   -2.34    2.20     TH94
     BD +02 3375       17 39 45.59  +02 24 59.6     6163    4.13   -2.24    2.27     6163   -2.24    2.27     ME10
143  HD 160617         17 42 49.32  -40 19 15.5     5990    3.79   -1.76    2.28     6114   -1.79    2.36     AS06
     HD 160617         17 42 49.32  -40 19 15.5     6048    3.73   -1.78    2.33     6048   -1.78    2.33     ME10
144  SD 1742+2531      17 42 59.68  +25 31 35.9     6345    4.00   -4.80   <1.80     6549   -4.60   <1.96     BO15
145  BD +36 2964       17 52 18.05  +36 24 06.6     6072    4.00   -2.55    2.26     6264   -2.34    2.23     TH94
146  BD +20 3603       17 54 43.23  +20 16 16.4     6175    4.00   -2.11    2.30     6386   -2.05    2.34     FU00
     BD +20 3603       17 54 43.23  +20 16 16.4     6229    4.09   -2.18    2.17     6223   -2.18    2.19     RE17
147  G 20-24           18 07 56.59  +01 52 32.7     6400    4.00   -2.14    2.36     6592   -1.93    2.33     TH94
     G 20-24           18 07 56.59  +01 52 32.7     6247    3.98   -1.89    2.21     6371   -1.92    2.29     AS06
     BD +01 3597       18 07 56.59  +01 52 32.7     6289    4.04   -1.87    2.22     6289   -1.87    2.22     ME10
     BD +01 3597       18 07 56.59  +01 52 32.7     6435    4.04   -1.94    2.28     6429   -1.94    2.30     RE17
148  HD 166913         18 16 25.68  -59 24 11.2     6268    4.29   -1.57    2.46     6268   -1.57    2.46     ME10
149  G 141-15          18 31 50.50  +08 35 58.2     5932    4.00   -2.78    2.22     6124   -2.57    2.19     TH94
150  G 206-34          18 35 19.16  +28 41 55.4     6172    4.00   -2.89    2.34     6364   -2.68    2.31     TH94
151  G 21-22           18 39 09.71  +00 07 14.3     6093    4.00   -2.58    2.39     6285   -2.37    2.36     TH94
152  HD 181743         19 23 42.74  -45 04 56.9     6151    4.48   -1.78    2.36     6151   -1.78    2.36     ME10
153  BD +26 3578       19 32 31.91  +26 23 26.1     6150    4.00   -2.54    2.15     6399   -2.37    2.30     RY99
     HD 338529         19 32 31.91  +26 23 26.1     6335    4.04   -2.26    2.25     6459   -2.29    2.33     AS06
     BD +26 3578       19 32 31.91  +26 23 26.1     6340    3.90   -2.28    2.28     6559   -2.21    2.40     AO09
     HD 338529         19 32 31.91  +26 23 26.1     6426    3.89   -2.29    2.30     6426   -2.29    2.30     ME10
     HD 338529         19 32 31.91  +26 23 26.1     6100    3.60   -2.41    2.16     6311   -2.35    2.20     FU00
     HD 338529         19 32 31.91  +26 23 26.1     6426    4.09   -2.29    2.26     6420   -2.29    2.28     RE17
154  CS 30302-145      19 40 52.23  -48 39 23.3     6645    4.50   -2.88    2.21     6607   -2.95    2.17     SB10
155  HD 188510         19 55 09.67  +10 44 27.4     5564    4.88   -1.80    1.69     5706   -1.68    1.75     FO02
156  SD 2005-1045      20 05 13.48  -10 45 03.2     6263    3.98   -3.86   <1.97     6482   -3.79   <2.09     MA17
157  G 24-3            20 05 44.31  +04 02 52.8     6118    4.27   -1.59    2.19     6118   -1.59    2.19     ME10
158  CS 22964-214      20 05 49.90  -39 27 40.0     6370    4.00   -3.29    2.21     6562   -3.08    2.18     TH94
159  CS 22873-139      20 05 55.20  -59 17 11.0     6423    4.00   -2.85    2.28     6615   -2.64    2.25     TH94
160  BD +42 3607       20 09 01.41  +42 51 54.9     5795    4.00   -2.12    2.37     5987   -1.91    2.34     TH94
     BD +42 3607       20 09 01.41  +42 51 54.9     6021    4.59   -2.06    2.29     6021   -2.06    2.29     ME10
161  BD +23 3912       20 10 48.16  +23 57 54.5     5650    3.80   -1.50    2.43     5861   -1.44    2.47     FU00
162  G 186-26          20 24 45.41  +25 03 07.1     6241    4.00   -2.80   <1.08     6433   -2.59   <1.05     TH94
     HD 340279         20 24 45.41  +25 03 07.1     6493    4.52   -2.56   <0.94     6487   -2.56   <0.96     RE17
163  LP 635-14         20 26 46.83  -00 37 15.1     6217    4.00   -2.80    2.31     6409   -2.59    2.28     TH94
     LP 635-14         20 26 46.83  -00 37 15.1     6270    4.00   -2.65    2.15     6519   -2.48    2.30     RY99
     LP 635-14         20 26 46.83  -00 37 15.1     6516    3.98   -2.50    2.35     6516   -2.50    2.35     ME10
164  CS 22943-095      20 27 30.00  -46 50 57.0     6140    4.00   -2.55    2.12     6389   -2.38    2.27     RY99
     CS 22943-095      20 27 30.00  -46 50 57.0     6414    4.27   -2.30    2.30     6408   -2.30    2.32     RE17
165  CS 22950-173      20 35 31.20  -15 53 30.0     6353    4.20   -2.73    2.21     6315   -2.80    2.17     SB10
166  LP 815-43         20 38 13.29  -20 26 10.8     6423    4.00   -3.20    2.40     6615   -2.99    2.37     TH94
     LP 815-43         20 38 13.29  -20 26 10.8     6340    4.00   -3.05    2.09     6589   -2.88    2.24     RY99
     LP 815-43         20 38 13.29  -20 26 10.8     6400    4.17   -2.74    2.16     6524   -2.77    2.24     AS06
     LP 815-43         20 38 13.29  -20 26 10.8     6630    4.10   -2.77    2.33     6592   -2.84    2.29     SB10
     LP 815-43         20 38 13.29  -20 26 10.8     6534    4.17   -2.78    2.26     6534   -2.78    2.26     ME10
167  CD -30 18140      20 44 06.28  -30 00 07.5     6270    4.00   -2.10    2.34     6519   -1.93    2.49     RY99
     CD -30 18140      20 44 06.28  -30 00 07.5     6222    4.11   -1.90    2.25     6346   -1.93    2.33     AS06
     CD -30 18140      20 44 06.28  -30 00 07.5     6373    4.13   -1.90    2.35     6373   -1.90    2.35     ME10
168  CS 29506-007      21 20 28.60  -20 46 24.0     6217    4.00   -3.10    2.31     6409   -2.89    2.28     TH94
     CS 29506-007      21 20 28.60  -20 46 24.0     6515    4.40   -2.71    2.30     6477   -2.78    2.26     SB10
169  BD -09 5746       21 26 47.82  -08 23 56.0     5892    4.00   -2.18    2.29     6084   -1.97    2.26     TH94
170  CS 29506-090      21 30 28.90  -22 10 40.0     6557    4.45   -2.63    2.27     6519   -2.70    2.23     SB10
171  CD -35 14849      21 33 49.75  -35 26 14.2     6060    4.00   -2.63    2.17     6309   -2.46    2.32     RY99
     CD -35 14849      21 33 49.75  -35 26 14.2     6244    4.30   -2.27    2.27     6368   -2.30    2.35     AS06
     CD -35 14849      21 33 49.75  -35 26 14.2     6396    4.22   -2.35    2.37     6396   -2.35    2.37     ME10
172  CS 22948-093      21 50 31.70  -41 07 51.0     6380    4.40   -3.43    1.96     6599   -3.36    2.08     AO09
     CS 22948-093      21 50 31.70  -41 07 51.0     6577    4.70   -3.18    2.05     6539   -3.25    2.01     SB10
173  G 126-52          22 04 13.38  +19 32 54.3     6220    4.00   -2.48    2.36     6412   -2.27    2.33     TH94
     G 126-52          22 04 13.38  +19 32 54.3     6210    4.00   -2.57    2.08     6459   -2.40    2.23     RY99
     G 126-52          22 04 13.38  +19 32 54.3     6462    4.28   -2.27    2.27     6456   -2.27    2.29     RE17
174  CS 22965-054      22 06 30.10  -02 32 39.0     6310    3.90   -2.84    2.16     6529   -2.77    2.28     AO09
     CS 22965-054      22 06 30.10  -02 32 39.0     6417    4.20   -2.79    2.28     6379   -2.86    2.24     SB10
175  SD 2209-0028      22 09 24.74  -00 28 59.8     6440    4.00   -3.96    1.80     6440   -3.96    1.80     SP13
176  BD +17 4708       22 11 31.37  +18 05 34.1     5983    4.00   -1.86    2.11     6232   -1.69    2.26     RY99
     G 126-62          22 11 31.37  +18 05 34.1     6183    4.11   -1.51    2.26     6307   -1.54    2.34     AS06
     BD +17 4708       22 11 31.37  +18 05 34.1     6127    4.04   -1.59    2.19     6127   -1.59    2.19     ME10
     BD +17 4708       22 11 31.37  +18 05 34.1     6025    4.00   -1.63    2.25     6236   -1.57    2.29     FU00
     G 126-62          22 11 31.37  +18 05 34.1     6145    3.91   -1.61    2.19     6139   -1.61    2.21     RE17
177  CS 29516-028      22 25 40.47  +05 37 37.4     5994    4.70   -3.39    2.00     5956   -3.46    1.96     SB10
178  CS 29491-084      22 28 49.84  -28 57 01.5     6425    4.20   -2.94    2.17     6387   -3.01    2.13     SB10
     CS 29491-084      22 28 49.84  -28 57 01.5     6393    4.07   -2.94    2.14     6393   -2.94    2.14     ME10
179  SD 2231-0948      22 31 43.95  -09 48 34.4     6053    4.16   -3.20   <1.20     6257   -3.00   <1.36     BO12
180  HD 213657         22 33 47.05  -42 03 13.7     6180    3.92   -1.90    2.27     6304   -1.93    2.35     AS06
     HD 213657         22 33 47.05  -42 03 13.7     6299    3.90   -1.96    2.33     6299   -1.96    2.33     ME10
181  HE 2239-5019      22 42 26.90  -50 04 01.0     6100    3.50   -4.15   <1.70     6100   -4.15   <1.70     HA15
182  CS 30344-070      22 47 23.31  -35 32 39.5     6568    4.40   -2.82    2.23     6530   -2.89    2.19     SB10
183  CD -24 17504      23 07 20.25  -23 52 35.9     6168    4.00   -3.70    2.21     6360   -3.49    2.18     TH94
     CD -24 17504      23 07 20.25  -23 52 35.9     6070    4.00   -3.55    1.97     6319   -3.38    2.12     RY99
     CD -24 17504      23 07 20.25  -23 52 35.9     6180    4.40   -3.40    2.08     6399   -3.33    2.20     AO09
     CD -24 17504      23 07 20.25  -23 52 35.9     6451    4.13   -3.34    2.18     6451   -3.34    2.18     ME10
184  SD 2308-0855      23 08 14.85  -08 55 26.4     6015    4.66   -3.01   <1.39     6219   -2.81   <1.55     BO12
185  HD 218502         23 08 39.37  -15 03 11.9     6298    3.96   -1.76    2.31     6298   -1.76    2.31     ME10
     HD 218502         23 08 39.37  -15 03 11.9     6200    4.10   -1.80    2.32     6411   -1.74    2.36     FU00
186  CS 22888-031      23 11 32.20  -35 26 44.0     6480    5.20   -3.07    2.21     6442   -3.14    2.17     SB10
     CS 22888-031      23 11 32.20  -35 26 44.0     6335    4.99   -3.24    2.11     6335   -3.24    2.11     ME10
187  HD 219617         23 17 05.04  -13 51 03.5     5825    4.30   -1.54    2.22     6036   -1.48    2.26     FU00
     HD 219617         23 17 05.04  -13 51 03.5     6012    4.30   -1.63    2.31     6154   -1.51    2.37     FO02
188  BD +02 4651       23 19 40.45  +03 22 16.6     6349    3.79   -1.78    2.42     6349   -1.78    2.42     ME10
     BD +02 4651       23 19 40.45  +03 22 16.6     6100    3.80   -1.77    2.36     6311   -1.71    2.40     FU00
     BD +02 4651       23 19 40.45  +03 22 16.6     6241    3.89   -1.82    2.29     6235   -1.82    2.31     RE17
189  BD +59 2723       23 26 32.83  +60 37 42.7     6056    4.00   -2.27    2.28     6248   -2.06    2.25     TH94
190  SD 2331-0109      23 31 13.50  -01 09 33.4     6246    4.21   -3.08    2.22     6450   -2.88    2.38     BO12
191  CS 22966-011      23 35 07.04  -30 22 54.2     6302    4.80   -3.01    1.95     6264   -3.08    1.91     SB10
     CS 22966-011      23 35 07.04  -30 22 54.2     6307    4.73   -3.06    1.92     6307   -3.06    1.92     ME10
192  SD 2349+3832      23 49 39.71  +38 32 17.8     5972    4.47   -3.73    1.79     6191   -3.66    1.91     MA17
193  G 29-71           23 50 01.36  +08 43 23.3     5678    4.00   -2.40    2.00     5870   -2.19    1.97     TH94
194  CD -31 19466      23 50 12.51  -30 34 21.2     5986    4.00   -1.89   <1.49     6235   -1.72   <1.64     RY99
195  CS 29499-060      23 53 40.20  -26 58 44.0     6217    4.00   -3.31    2.10     6409   -3.10    2.07     TH94
     CS 29499-060      23 53 40.20  -26 58 44.0     6560    4.50   -2.56    2.31     6522   -2.63    2.27     SB10
___________________________________________________________________________________________________________________


==> full_tab4.txt <==
Table 4   Averaged "Literature", "Corrected-Literature", and "ab initio IRFM Teff" Data                                  
                                                                                                                   
See short Table 4 in Monthly Notices text for column definitions                                                        
_________________________________________________________________________________________________________________________     

   Starname         Coordinates (2000)        Teff   [Fe/H]   A(Li)    Teff   [Fe/H]   A(Li)  N     Teff   [Fe/H]   A(Li)
                                              (Lit)   (Lit)   (Lit)   (Corr)  (Corr)  (Corr)       (IRFM)  (IRFM)  (IRFM)
     (1)                    (2)                (3)     (4)     (5)      (6)     (7)    (8)   (9)    (10)    (11)    (12) 
_________________________________________________________________________________________________________________________
                                                                                                                        
CS 22876-032A    00 07 37.10  -35 31 15.0     6410   -3.73    2.18     6506   -3.62    2.16   2    6482    -3.62    2.09
CS 22876-032B    00 07 37.40  -35 31 15.0     5900   -3.57    1.75     5900   -3.57    1.75   1     ...      ...     ...
LP 824-188       00 11 17.63  -20 43 30.7     5890   -1.84    2.07     6139   -1.67    2.22   1    6098    -1.67    2.17
BS 17570-063     00 20 36.19  +23 47 37.6     6317   -2.88    2.07     6298   -2.92    2.05   2    5854    -2.92    1.69
SD 0021-0050     00 21 13.78  -00 50 05.2     6546   -3.20    2.14     6750   -3.00    2.30   1    6549    -3.00    2.14
SD 0023+0307     00 23 14.00  +03 07 58.1     6192  <-5.80    1.86     6192  <-5.80    1.86   1     ...      ...     ...
SD 0027+1404     00 27 49.46  +14 04 18.1     6125   -3.37    2.13     6329   -3.17    2.29   1    6235    -3.17    2.17
CS 29527-015     00 29 10.68  -19 10 07.3     6560   -3.37    2.26     6541   -3.41    2.24   2     ...      ...     ...
CS 30339-069     00 30 16.00  -35 56 55.0     6375   -2.98    2.20     6337   -3.05    2.16   1     ...      ...     ...
CS 22882-027     00 38 09.80  -31 47 58.0     6714   -2.40   <1.82     6676   -2.47   <1.78   1     ...      ...     ...
CD -33 239       00 39 51.92  -33 03 14.1     5993   -1.87    2.11     6242   -1.70    2.26   1    6413    -1.70    2.37
SD 0040+1604     00 40 29.17  +16 04 16.2     6391   -3.28    2.01     6603   -3.14    2.14   2    6275    -3.14    1.90
BD +71 31        00 43 44.34  +72 10 43.1     6156   -2.23    2.42     6348   -2.02    2.39   1     ...      ...     ...
CS 22188-033     00 51 26.17  -38 12 17.8     6281   -2.98    1.66     6243   -3.05    1.62   1    6365    -3.05    1.72
CS 29514-007     01 06 40.50  -24 58 41.0     6351   -2.79    2.23     6313   -2.86    2.19   1    6357    -2.86    2.22
CS 29518-020     01 12 13.21  -31 00 05.3     6468   -2.66    2.26     6449   -2.70    2.24   2    6501    -2.70    2.27
CS 29518-043     01 18 38.30  -30 41 02.8     6527   -3.16    2.20     6508   -3.20    2.18   2    6576    -3.20    2.22
SD 0120-1001     01 20 32.63  -10 01 06.5     5627   -3.84    1.97     5846   -3.77    2.09   1     ...      ...     ...
CS 22953-037     01 25 06.80  -59 15 57.0     6545   -2.80    2.28     6526   -2.84    2.26   2    6684    -2.84    2.35
SD 0140+2344     01 40 36.22  +23 44 58.0     5848   -4.00    1.86     6052   -3.80    2.02   1    5582    -3.80    1.56
BD +02 263       01 45 13.81  +03 30 49.2     5800   -2.35    2.24     5992   -2.14    2.21   1    6111    -2.14    2.26
G 245-32         01 47 12.38  +73 28 27.1     6290   -1.62    2.30     6539   -1.45    2.45   1     ...      ...     ...
BD -10 388       01 50 32.64  -09 21 02.8     6208   -2.30    2.28     6314   -2.24    2.30   3    6220    -2.24    2.17
HE 0148-2611     01 50 59.50  -25 57 02.0     6606   -3.07    2.11     6568   -3.14    2.07   1    6650    -3.14    2.14
CS 22958-042     02 01 07.50  -57 17 05.0     6217   -3.34   <1.96     6409   -3.13   <1.93   1    6489    -3.13   <2.00
SD 0212+0137     02 12 38.48  +01 37 58.1     6333   -3.59    2.04     6537   -3.39    2.20   1    6646    -3.39    2.22
HE 1218-1828     02 21 19.30  -18 45 34.0     5900   -3.43    1.94     5900   -3.43    1.94   1     ...      ...     ...
HD 16031         02 34 11.04  -12 23 03.4     6141   -1.76    2.22     6295   -1.68    2.28   3    6309    -1.68    2.24
HE 0233-0343     02 36 29.70  -03 30 06.0     6100   -4.68    1.77     6100   -4.68    1.77   1    6353    -4.68    1.94
CS 31061-032     02 38 43.30  +03 19 02.5     6419   -2.57    2.24     6400   -2.61    2.22   2    6434    -2.61    2.22
BD +09 352       02 41 13.63  +09 46 12.0     6122   -2.29    2.35     6218   -2.18    2.33   2    6574    -2.18    2.55
LP 651-4         02 44 11.71  -05 27 00.0     6240   -2.96    2.11     6489   -2.79    2.26   1    6577    -2.79    2.29
G 4-37           02 44 35.08  +08 28 50.0     6087   -2.76    2.12     6308   -2.57    2.18   2    6084    -2.57    1.92
G 75-56          03 00 23.02  -05 57 49.6     5993   -2.42    2.17     6185   -2.21    2.14   1    6217    -2.21    2.13
LP 831-70        03 06 05.43  -22 19 17.8     6194   -3.20    2.19     6341   -3.07    2.23   3    6471    -3.07    2.29
HD 19445         03 08 25.58  +26 19 51.4     5955   -2.07    2.24     6087   -2.01    2.27   4     ...      ...     ...
SD 0317+0023     03 17 45.82  +00 23 04.2     5786   -3.46    1.97     5990   -3.26    2.13   1    6081    -3.26    2.13
CD -33 1173      03 19 35.31  -32 50 43.1     6374   -3.09    2.09     6515   -3.00    2.14   4    6692    -3.00    2.13
BD +11 468       03 24 50.36  +12 15 23.7     5739   -1.55    1.85     5739   -1.55    1.85   1    5953    -1.55    1.98
HD 24289         03 51 54.54  -03 49 10.6     5865   -2.11    2.33     5976   -2.00    2.34   3    5892    -2.00    2.24
CS 22177-009     04 07 40.50  -25 02 40.0     6450   -3.00    2.31     6431   -3.03    2.29   2    6591    -3.03    2.39
HE 0411-3558     04 13 09.00  -35 50 39.0     6300   -2.81   <1.44     6300   -2.81   <1.44   1     ...      ...     ...
HD 284248        04 14 35.51  +22 21 04.2     6115   -1.62    2.29     6232   -1.56    2.32   3     ...      ...     ...
CS 22186-017     04 16 21.90  -34 18 02.0     5978   -3.14    1.96     6170   -2.93    1.93   1    6260    -2.93    2.00
HD 29907         04 38 22.40  -65 24 57.5     5531   -1.58    1.69     5531   -1.58    1.69   1    5636    -1.58    1.72
HD 31128         04 52 09.90  -27 03 50.9     5959   -1.56    2.20     6064   -1.52    2.22   2    5953    -1.52    2.06
BD +03 740       05 01 16.62  +04 06 37.0     6280   -2.75    2.19     6435   -2.67    2.23   5     ...      ...     ...
HD 34328         05 13 05.27  -59 38 44.2     5891   -1.68    2.19     5996   -1.65    2.22   2     ...      ...     ...
CD -29 2277      05 28 50.92  -29 53 47.7     5704   -1.96    2.25     5896   -1.75    2.22   1     ...      ...     ...
LP 894-1         05 56 24.74  -27 51 32.3     6378   -2.18    2.20     6372   -2.18    2.22   1     ...      ...     ...
CD -48 2445      06 41 26.66  -48 13 14.8     6376   -1.94    2.30     6415   -1.95    2.34   3     ...      ...     ...
LP 708-12        07 10 02.59  -01 17 58.4     5843   -2.48    2.23     6035   -2.27    2.20   1     ...      ...     ...
G 88-10          07 10 23.79  +24 20 40.1     6012   -2.66    2.29     6204   -2.45    2.26   1     ...      ...     ...
WI 0725 -2351    07 25 43.92  -23 51 17.0     6160   -2.37    2.27     6154   -2.37    2.29   1     ...      ...     ...
HD 59392         07 28 03.22  -38 00 41.2     6012   -1.64    2.28     6052   -1.65    2.32   3     ...      ...     ...
G 90-3           07 29 50.84  +32 51 58.3     5988   -2.48    2.47     6180   -2.27    2.44   1     ...      ...     ...
BD +24 1676      07 30 41.26  +24 05 10.2     6318   -2.57    2.27     6427   -2.48    2.30   4     ...      ...     ...
BD +20 2030      08 16 07.35  +19 41 51.4     6261   -2.70    2.24     6481   -2.51    2.30   2     ...      ...     ...
HD 233511        08 19 22.57  +54 05 09.6     6014   -1.66    2.21     6119   -1.63    2.23   2     ...      ...     ...
SD 0821+1819     08 21 18.18  +18 19 31.8     6158   -3.80   <1.71     6362   -3.60   <1.87   1    6348    -3.60   <1.80
SD 0825+0403     08 25 21.29  +04 03 34.4     6340   -3.46    2.02     6544   -3.26    2.18   1    6481    -3.26    2.07
HD 74000         08 40 50.80  -16 20 42.5     6309   -2.01    2.24     6354   -1.97    2.26   3     ...      ...     ...
BD +39 2173      08 55 59.33  +38 39 44.8     6119   -2.23    2.28     6311   -2.02    2.25   1    6422    -2.02    2.30
G 115-49         09 05 16.68  +38 47 54.5     5687   -2.21    2.17     5879   -2.00    2.14   1    5993    -2.00    2.19
LP 666-30        09 06 20.50  -08 53 11.8     6168   -2.50    2.37     6360   -2.29    2.34   1     ...      ...     ...
SD 0907+0246     09 07 33.28  +02 46 08.2     5934   -3.44    2.23     6138   -3.24    2.39   1    6274    -3.24    2.43
BS 17572-100     09 28 55.35  -05 21 40.4     6643   -2.59    2.31     6624   -2.62    2.29   2    6191    -2.62    1.98
SD 0929+0238     09 29 12.33  +02 38 17.0     5894   -4.97   <1.30     5894   -4.97   <1.30   1     ...      ...     ...
BD +09 2190      09 29 15.56  +08 38 00.4     6351   -2.77    2.13     6492   -2.68    2.18   4    6571    -2.68    2.24
LP 608-62        09 40 43.20  +01 00 29.5     6312   -2.66    2.31     6504   -2.45    2.28   1    6745    -2.45    2.43
BD +01 2341p     09 40 45.78  +01 01 29.0     6287   -2.82    2.09     6482   -2.67    2.20   2     ...      ...     ...
HE 0945-1435     09 47 50.70  -14 49 07.0     6300   -3.87    1.88     6300   -3.87    1.88   1     ...      ...     ...
HD 84937         09 48 56.09  +13 44 39.3     6330   -2.21    2.31     6474   -2.12    2.36   7     ...      ...     ...
SD 1029+1729     10 29 15.15  +17 29 28.0     5811   -4.89   <0.90     5811   -4.89   <0.90   1     ...      ...     ...
SD 1033+4001     10 33 01.41  +40 01 03.6     6370   -3.24    2.09     6589   -3.17    2.21   1     ...      ...     ...
SD 1034+0701     10 34 02.71  +07 01 16.6     6224   -4.01    2.24     6428   -3.81    2.40   1    6389    -3.81    2.32
SD 1035+0641     10 35 56.11  +06 41 43.9     6262   -5.20    1.90     6466   -5.00    2.06   1    6478    -5.00    2.01
BD +29 2091      10 47 23.16  +28 23 55.9     5974   -1.99    2.21     5974   -1.99    2.21   1     ...      ...     ...
HD 94028         10 51 28.12  +20 16 38.9     5951   -1.52    2.24     6127   -1.43    2.30   2    6263    -1.43    2.33
LP 732-48        11 13 03.47  -12 48 02.2     6168   -2.46    2.12     6360   -2.25    2.09   1    6473    -2.25    2.15
LP 492-53        11 23 54.65  +09 37 41.5     5932   -2.58    2.14     6124   -2.37    2.11   1    6281    -2.37    2.20
BS 16545-089     11 24 27.51  +36 50 28.8     6320   -3.49    2.02     6539   -3.42    2.14   1    6503    -3.42    2.12
SD 1135+0108     11 35 28.08  +01 08 48.8     6132   -3.03    1.99     6336   -2.83    2.15   1    6405    -2.83    2.15
G 122-43         11 44 17.57  +40 32 17.9     5590   -2.76    2.02     5782   -2.55    1.99   1    6045    -2.55    2.17
BD -13 3442      11 46 50.65  -14 06 43.4     6339   -2.85    2.24     6450   -2.78    2.28   5    6536    -2.78    2.46
HE 1148-0037b    11 51 15.00  -00 54 11.0     5990   -3.46    1.90     6209   -3.39    2.02   1    6170    -3.39    1.98
LP 553-62        11 54 25.63  +02 57 47.4     6119   -2.55    2.02     6311   -2.34    1.99   1    6431    -2.34    2.07
G 122-69         12 03 04.30  +47 19 26.3     5978   -2.52   <1.10     6170   -2.31   <1.07   1    6392    -2.31   <1.32
BD -04 3208      12 07 15.07  -05 44 01.6     6372   -2.33    2.31     6449   -2.28    2.33   4    6198    -2.28    2.12
G 11-44          12 10 55.77  +00 23 54.3     6134   -2.22    2.31     6230   -2.12    2.30   2    6373    -2.12    2.34
HD 108177        12 25 34.95  +01 17 02.2     6147   -1.74    2.33     6255   -1.67    2.35   5    6348    -1.67    2.43
SD 1229+2624     12 29 35.95  +26 24 45.9     6452   -3.29    1.88     6656   -3.09    2.04   1    6582    -3.09    1.94
G 59-24          12 34 25.12  +15 16 48.9     5967   -2.63    2.36     6159   -2.42    2.33   1    6281    -2.42    2.39
BD +28 2137      12 36 39.45  +27 28 28.1     6050   -2.16    2.28     6242   -1.95    2.25   1    6310    -1.95    2.26
HD 110621        12 43 43.22  -44 40 31.5     6182   -1.65    2.30     6176   -1.65    2.32   1     ...      ...     ...
SD 1247-0341     12 47 19.46  -03 41 52.4     6332   -4.01    2.20     6536   -3.81    2.36   1    6462    -3.81    2.25
LA 1253+0753     12 53 46.09  +07 53 43.1     6030   -4.02    1.80     6249   -3.95    1.92   1    6213    -3.95    1.94
SD 1300+2632     13 00 17.20  +26 32 38.6     6393   -3.65    2.10     6597   -3.45    2.26   1    6517    -3.45    2.16
LA 1305+2815     13 05 34.80  +28 15 10.5     6102   -2.93    2.10     6321   -2.86    2.22   1    6230    -2.86    2.21
G 238-30         13 17 40.19  +64 15 12.1     5771   -3.03    2.08     5963   -2.82    2.05   1    5982    -2.82    2.04
HD 116064        13 21 43.78  -39 18 39.9     5871   -2.14    2.10     5967   -2.04    2.09   2     ...      ...     ...
G 255-32         13 21 47.62  +74 12 32.8     5757   -2.62    2.09     5949   -2.41    2.06   1    5967    -2.41    2.05
HE 1327-2326     13 30 06.00  -23 41 51.0     6180   -5.66   <0.70     6180   -5.66   <0.70   1    5973    -5.66   <0.99
G 64-12          13 40 02.49  -00 02 18.7     6323   -3.30    2.27     6453   -3.21    2.33   5    6588    -3.21    2.46
SD 1349+1407     13 49 22.91  +14 07 36.9     6112   -3.60   <0.90     6316   -3.40   <1.06   1    6351    -3.40   <1.28
BD +34 2476      13 59 09.48  +33 51 39.3     6416   -2.07    2.30     6416   -2.07    2.30   1    6386    -2.07    2.25
BS 16023-046     14 00 54.47  +22 46 42.0     6554   -2.86    2.28     6535   -2.89    2.26   2    6514    -2.89    2.24
HD 122196        14 01 02.12  -38 03 03.2     6019   -1.84    2.30     6016   -1.84    2.30   2     ...      ...     ...
G 64-37          14 02 30.09  -05 39 05.1     6412   -3.07    2.15     6543   -2.98    2.20   5    6558    -2.98    2.12
LA 1410-0555     14 10 02.83  -05 55 51.8     6169   -3.19    2.17     6388   -3.12    2.29   1    6349    -3.12    2.33
HE 1413-1954     14 16 04.70  -20 08 54.0     6716   -3.22    2.29     6678   -3.29    2.25   1    6187    -3.29    1.91
G 239-12         14 18 52.55  +73 14 14.7     6057   -2.50    2.21     6249   -2.29    2.18   1    6557    -2.29    2.37
SD 1424+5615     14 24 41.88  +56 15 35.0     6098   -3.05    2.15     6317   -2.99    2.27   2     ...      ...     ...
G 66-9           14 35 12.73  +12 13 19.2     5650   -2.69    1.99     5842   -2.48    1.96   1    6140    -2.48    2.16
G 201-5          14 36 08.36  +55 33 04.6     6072   -2.66    2.17     6264   -2.45    2.14   1    6470    -2.45    2.27
SD 1436+0918     14 36 32.27  +09 18 31.5     6340   -3.40   <1.48     6544   -3.20   <1.64   1    6541    -3.20   <1.60
SD 1442-0015     14 42 56.37  -00 15 42.8     5850   -4.37   <1.58     6054   -4.17   <1.74   1    6323    -4.17   <1.87
SD 1446+1249     14 46 40.63  +12 49 17.5     6189   -3.16    1.62     6393   -2.96    1.78   1    6433    -2.96    1.76
Pr 221.8+09.7    14 47 30.73  +09 47 03.7     5792   -4.66    1.70     5792   -4.66    1.70   1     ...      ...     ...
BD +26 2606      14 49 02.35  +25 42 09.1     6027   -2.57    2.19     6237   -2.47    2.25   4    6221    -2.47    2.22
G 166-47         14 50 02.54  +32 38 56.2     6072   -2.49    2.24     6264   -2.28    2.21   1    6277    -2.28    2.20
Wolf 550         14 50 07.80  +00 50 27.1     6269   -1.66   <1.61     6518   -1.49   <1.76   1    6595    -1.49   <1.79
BD +26 2621      14 54 10.71  +25 33 48.9     6310   -2.75    2.19     6432   -2.66    2.28   2    6365    -2.66    2.21
HD 132475        14 59 49.76  -22 00 45.8     5647   -1.68    2.25     5781   -1.59    2.25   3    5707    -1.59    2.11
BS 16968-061     15 01 06.11  +03 42 45.5     6256   -3.07    2.23     6256   -3.07    2.23   1    6402    -3.07    2.33
BD +26 2651      15 06 12.83  +26 03 09.8     6168   -2.82    2.19     6360   -2.61    2.16   1     ...      ...     ...
SD 1507+0051     15 07 02.02  +00 51 52.6     6555   -3.41   <2.19     6759   -3.21   <2.35   1    6609    -3.21   <2.21
CS 30301-024     15 08 29.65  -00 35 59.2     6581   -2.60    2.25     6543   -2.67    2.21   1    6364    -2.67    2.09
SD 1522+3055     15 22 02.09  +30 55 26.3     5505   -3.94    1.76     5724   -3.87    1.88   1     ...      ...     ...
LP 916-15        15 38 59.64  -28 35 36.9     6119   -2.53    2.16     6311   -2.32    2.13   1     ...      ...     ...
SD 1542+0544     15 42 46.87  +05 44 26.4     6179   -3.48    1.97     6383   -3.28    2.13   1    6470    -3.28    2.14
HD 140283        15 43 03.09  -10 56 00.5     5723   -2.46    2.20     5856   -2.38    2.23   5    5656    -2.38    2.01
CS 22884-108     15 49 57.10  -09 14 11.0     6319   -3.28    2.14     6511   -3.07    2.11   1    5854    -3.07    1.62
Pr 237.8+12.5    15 51 26.10  +12 33 57.6     6148   -4.22    1.74     6148   -4.22    1.74   1     ...      ...     ...
CD -71 1234      16 07 44.64  -71 21 01.3     6293   -2.52    2.30     6438   -2.40    2.35   3     ...      ...     ...
G 137-87         16 10 52.74  +13 16 16.3     5655   -2.72    2.01     5847   -2.51    1.98   1    5928    -2.51    2.01
G 169-4          16 24 24.91  +21 40 06.7     6025   -2.72    2.00     6217   -2.51    1.97   1    6236    -2.51    1.98
G 202-65         16 35 58.58  +45 51 59.2     6390   -1.50   <1.67     6639   -1.33   <1.82   1    6936    -1.33   <1.98
SD 1640+3709     16 40 05.30  +37 09 07.8     6211   -3.54    1.96     6430   -3.47    2.08   1     ...      ...     ...
G 139-8          17 01 43.98  +16 09 03.3     6025   -2.56   <1.39     6217   -2.35   <1.36   1    6211    -2.35   <1.42
G 181-28         17 07 06.27  +34 21 34.5     6025   -2.66    2.31     6217   -2.45    2.28   1    6442    -2.45    2.42
BD +02 3375      17 39 45.59  +02 24 59.6     6027   -2.39    2.25     6123   -2.29    2.24   2     ...      ...     ...
HD 160617        17 42 49.32  -40 19 15.5     6019   -1.77    2.30     6081   -1.78    2.34   2     ...      ...     ...
SD 1742+2531     17 42 59.68  +25 31 35.9     6345   -4.80   <1.80     6549   -4.60   <1.96   1    6438    -4.60   <1.79
BD +36 2964      17 52 18.05  +36 24 06.6     6072   -2.55    2.26     6264   -2.34    2.23   1     ...      ...     ...
BD +20 3603      17 54 43.23  +20 16 16.4     6202   -2.14    2.24     6305   -2.12    2.26   2     ...      ...     ...
G 20-24          18 07 56.59  +01 52 32.7     6343   -1.96    2.27     6420   -1.91    2.29   4     ...      ...     ...
HD 166913        18 16 25.68  -59 24 11.2     6268   -1.57    2.46     6268   -1.57    2.46   1     ...      ...     ...
G 141-15         18 31 50.50  +08 35 58.2     5932   -2.78    2.22     6124   -2.57    2.19   1     ...      ...     ...
G 206-34         18 35 19.16  +28 41 55.4     6172   -2.89    2.34     6364   -2.68    2.31   1     ...      ...     ...
G 21-22          18 39 09.71  +00 07 14.3     6093   -2.58    2.39     6285   -2.37    2.36   1     ...      ...     ...
HD 181743        19 23 42.74  -45 04 56.9     6151   -1.78    2.36     6151   -1.78    2.36   1     ...      ...     ...
BD +26 3578      19 32 31.91  +26 23 26.1     6296   -2.35    2.23     6429   -2.30    2.30   6     ...      ...     ...
CS 30302-145     19 40 52.23  -48 39 23.3     6645   -2.88    2.21     6607   -2.95    2.17   1     ...      ...     ...
HD 188510        19 55 09.67  +10 44 27.4     5564   -1.80    1.69     5706   -1.68    1.75   1     ...      ...     ...
SD 2005-1045     20 05 13.48  -10 45 03.2     6263   -3.86   <1.97     6482   -3.79   <2.09   1     ...      ...     ...
G 24-3           20 05 44.31  +04 02 52.8     6118   -1.59    2.19     6118   -1.59    2.19   1     ...      ...     ...
CS 22964-214     20 05 49.90  -39 27 40.0     6370   -3.29    2.21     6562   -3.08    2.18   1    6826    -3.08    2.35
CS 22873-139     20 05 55.20  -59 17 11.0     6423   -2.85    2.28     6615   -2.64    2.25   1    6541    -2.64    2.20
BD +42 3607      20 09 01.41  +42 51 54.9     5908   -2.09    2.33     6004   -1.98    2.32   2     ...      ...     ...
BD +23 3912      20 10 48.16  +23 57 54.5     5650   -1.50    2.43     5861   -1.44    2.47   1     ...      ...     ...
G 186-26         20 24 45.41  +25 03 07.1     6367   -2.68   <1.01     6460   -2.57   <1.00   2     ...      ...     ...
LP 635-14        20 26 46.83  -00 37 15.1     6334   -2.65    2.27     6481   -2.52    2.31   3     ...      ...     ...
CS 22943-095     20 27 30.00  -46 50 57.0     6277   -2.42    2.21     6399   -2.34    2.30   2    6597    -2.34    2.38
CS 22950-173     20 35 31.20  -15 53 30.0     6353   -2.73    2.21     6315   -2.80    2.17   1    6269    -2.80    2.10
LP 815-43        20 38 13.29  -20 26 10.8     6465   -2.91    2.25     6571   -2.85    2.28   5    6310    -2.85    2.15
CD -30 18140     20 44 06.28  -30 00 07.5     6288   -1.97    2.31     6413   -1.92    2.39   3     ...      ...     ...
CS 29506-007     21 20 28.60  -20 46 24.0     6366   -2.90    2.30     6443   -2.84    2.27   2    6368    -2.84    2.24
BD -09 5746      21 26 47.82  -08 23 56.0     5892   -2.18    2.29     6084   -1.97    2.26   1    6244    -1.97    2.34
CS 29506-090     21 30 28.90  -22 10 40.0     6557   -2.63    2.27     6519   -2.70    2.23   1    6400    -2.70    2.14
CD -35 14849     21 33 49.75  -35 26 14.2     6233   -2.42    2.27     6358   -2.37    2.35   3    6577    -2.37    2.47
CS 22948-093     21 50 31.70  -41 07 51.0     6479   -3.31    2.01     6569   -3.30    2.05   2     ...      ...     ...
G 126-52         22 04 13.38  +19 32 54.3     6297   -2.44    2.24     6442   -2.31    2.28   3     ...      ...     ...
CS 22965-054     22 06 30.10  -02 32 39.0     6364   -2.82    2.22     6454   -2.82    2.26   2    5795    -2.82    1.71
SD 2209-0028     22 09 24.74  -00 28 59.8     6440   -3.96    1.80     6440   -3.96    1.80   1     ...      ...     ...
BD +17 4708      22 11 31.37  +18 05 34.1     6093   -1.64    2.20     6208   -1.60    2.26   5     ...      ...     ...
CS 29516-028     22 25 40.47  +05 37 37.4     5994   -3.39    2.00     5956   -3.46    1.96   1     ...      ...     ...
CS 29491-084     22 28 49.84  -28 57 01.5     6409   -2.94    2.16     6390   -2.97    2.14   2    6434    -2.97    2.14
SD 2231-0948     22 31 43.95  -09 48 34.4     6053   -3.20   <1.20     6257   -3.00   <1.36   1    6331    -3.00   <1.36
HD 213657        22 33 47.05  -42 03 13.7     6240   -1.93    2.30     6302   -1.94    2.34   2    6148    -1.94    2.19
HE 2239-5019     22 42 26.90  -50 04 01.0     6100   -4.15   <1.70     6100   -4.15   <1.70   1     ...      ...     ...
CS 30344-070     22 47 23.31  -35 32 39.5     6568   -2.82    2.23     6530   -2.89    2.19   1    6597    -2.89    2.23
CD -24 17504     23 07 20.25  -23 52 35.9     6217   -3.50    2.11     6382   -3.38    2.17   4    6561    -3.38    2.30
SD 2308-0855     23 08 14.85  -08 55 26.4     6015   -3.01   <1.39     6219   -2.81   <1.55   1    6336    -2.81   <1.58
HD 218502        23 08 39.37  -15 03 11.9     6249   -1.78    2.32     6355   -1.75    2.34   2    6346    -1.75    2.32
CS 22888-031     23 11 32.20  -35 26 44.0     6408   -3.15    2.16     6389   -3.19    2.14   2    6155    -3.19    1.96
HD 219617        23 17 05.04  -13 51 03.5     5919   -1.59    2.26     6095   -1.50    2.32   2     ...      ...     ...
BD +02 4651      23 19 40.45  +03 22 16.6     6230   -1.79    2.36     6298   -1.77    2.38   3    6224    -1.77    2.28
BD +59 2723      23 26 32.83  +60 37 42.7     6056   -2.27    2.28     6248   -2.06    2.25   1     ...      ...     ...
SD 2331-0109     23 31 13.50  -01 09 33.4     6246   -3.08    2.22     6450   -2.88    2.38   1    6478    -2.88    2.36
CS 22966-011     23 35 07.04  -30 22 54.2     6305   -3.03    1.93     6286   -3.07    1.91   2    6377    -3.07    1.98
SD 2349+3832     23 49 39.71  +38 32 17.8     5972   -3.73    1.79     6191   -3.66    1.91   1     ...      ...     ...
G 29-71          23 50 01.36  +08 43 23.3     5678   -2.40    2.00     5870   -2.19    1.97   1    6061    -2.19    2.09
CD -31 19466     23 50 12.51  -30 34 21.2     5986   -1.89   <1.49     6235   -1.72   <1.64   1    6434    -1.72   <1.76
CS 29499-060     23 53 40.20  -26 58 44.0     6389   -2.93    2.20     6466   -2.87    2.17   2    6786    -2.87    2.32
_________________________________________________________________________________________________________________________


==> full_tab7.txt <==
Table 7  [C/Fe] for 78 Near-Main-Sequence Stars over Three Abundance Ranges
 
See short Table 7 in Mon. Not. text for  "Author" (Col. 6) definitions
_____________________________________________________________________
 
  Starname          Teff       [Fe/H]      A(Li)     [C/Fe]   Author
     (1)             (2)         (3)        (4)        (5)      (6)
_____________________________________________________________________
 
                               [Fe/H] < -4.5
 
SD 0023+0307        6192       <-5.80       1.86      >3.77     AGFR  
HE 0233-0343        6100        -4.68       1.77       3.48     HA15  
SD 0929+0238        5894        -4.97      <1.30      >4.24     CA16  
SD 1029+1729        5811        -4.89      <0.90      <1.00     CA12  
SD 1035+0641        6466        -5.00       2.06      >3.73     BO18  
HE 1327-2326        6180        -5.66      <0.70       4.13     FR08  
Pr 221.8+09.7       5792        -4.66       1.70      <1.83     ST18  
SD 1742+2531        6549        -4.60      <1.96       3.43     BO15  
 
                           -4.2 < [Fe/H] <= -3.0
 
CS 29527-015        6541        -3.41       2.24       1.13     BO09  
CS 30339-069        6337        -3.05       2.16       0.62     BO09  
CS 22188-033        6243        -3.05       1.62      <0.84     MP21  
SD 0120-1001        5846        -3.77       2.09      <1.81     MA17  
SD 0140+2344        6052        -3.80       2.02       2.00     BO18  
HE 0148-2611        6568        -3.14       2.07      <1.16     MP21  
CS 22958-042        6409        -3.13      <1.93       3.15     SI06  
SD 0212+0137        6537        -3.39       2.20       2.08     BO15  
HE 1218-1828        5900        -3.43       1.94      <1.27     HA15  
CS 22177-009        6431        -3.03       2.29       0.40     BO09  
HE 0945-1435        6300        -3.87       1.88      <2.00     HA15  
SD 1034+0701        6428        -3.81       2.40       1.66     BO18  
BS 16545-089        6539        -3.42       2.14      <1.63     LA08  
HE 1148-0037b       6209        -3.39       2.02       0.72     BA05  
SD 1247-0341        6536        -3.81       2.36       2.02     BO18  
LA 1253+0753        6249        -3.95       1.92       1.52     LI15  
G 64-12             6453        -3.21       2.33       0.99     PL16  
SD 1349+1407        6316        -3.40      <1.06       1.79     BO18  
LA 1410-0555        6388        -3.12       2.29       1.46     MA17  
HE 1413-1954        6678        -3.29       2.25       1.51     BA05  
SD 1442-0015        6054        -4.17      <1.74       1.45     BO18  
BS 16968-061        6256        -3.07       2.23       0.56     BO09  
SD 1522+3055        5724        -3.87       1.88      <0.74     MA17  
CS 22884-108        6511        -3.07       2.11      <0.93     LA08  
Pr 237.8+12.5       6148        -4.22       1.74      <2.09     LA21  
SD 1640+3709        6430        -3.47       2.08      <1.34     MA17  
SD 2005-1045        6482        -3.79      <2.09      <2.70     MA17  
SD 2209-0028        6440        -3.96       1.80       2.63     SP13  
CS 29516-028        5956        -3.46       1.96      <1.03     MP21  
HE 2239-5019        6100        -4.15      <1.70      <1.70     HA15  
CD -24 17504        6382        -3.38       2.17       1.07     JA15  
CS 22888-031        6389        -3.19       2.14       0.36     BO09  
CS 22966-011        6286        -3.07       1.91       0.54     BO09  
SD 2349+3832        6191        -3.66       1.91      <1.93     MA17  
 
                           -3.0 < [Fe/H] <= -2.0
 
BS 17570-063        6298        -2.92       2.05       0.49     BO09  
CS 22882-027        6676        -2.47      <1.78      <0.24     MP21  
CS 29514-007        6313        -2.86       2.19      <0.76     MP21  
CS 22953-037        6526        -2.84       2.26       0.41     BO09  
CS 31061-032        6400        -2.61       2.22       0.68     BO09  
LP 651-4            6489        -2.79       2.26       0.57     NO19  
G 4-37              6308        -2.57       2.18       0.60     NO19  
HD 19445            6087        -2.01       2.27       0.45     TO92  
HE 0411-3558        6300        -2.81      <1.44      <0.70     HA15  
BD +03 740          6435        -2.67       2.23       0.60     LA08  
BD +24 1676         6427        -2.48       2.30       0.38     LA08  
BS 17572-100        6624        -2.62       2.29      <0.42     MP21  
HD 84937            6474        -2.12       2.36       0.25     NO19  
BD -04 3208         6449        -2.28       2.33       0.12     AL20  
LA 1305+2815        6321        -2.86       2.22      <0.86     MA17  
BD +34 2476         6416        -2.07       2.30       0.29     TO92  
BS 16023-046        6535        -2.89       2.26       0.56     BO09  
G 64-37             6543        -2.98       2.20       0.99     PL16  
SD 1424+5615        6317        -2.99       2.27       0.93     MA17  
BD +26 2606         6237        -2.47       2.25       0.41     TO92  
HD 140283           5856        -2.38       2.23       0.25     HO04  
CD -71 1234         6438        -2.40       2.35       0.28     NO19  
BD +02 3375         6123        -2.29       2.24       0.50     TO92  
BD +26 3578         6429        -2.30       2.30       0.48     TO92  
CS 30302-145        6607        -2.95       2.17      <0.67     MP21  
G 186-26            6460        -2.57      <1.00       0.46     NO19  
LP 635-14           6481        -2.52       2.31       0.55     NO19  
CS 22950-173        6315        -2.80       2.17      <0.39     MP21  
CS 29506-007        6443        -2.84       2.27       0.51     BO09  
CS 29506-090        6519        -2.70       2.23       0.37     BO09  
CD -35 14849        6358        -2.37       2.35       0.45     NO19  
G 126-52            6442        -2.31       2.28       0.34     NO19  
CS 22965-054        6454        -2.82       2.26       0.49     BO09  
CS 29491-084        6390        -2.97       2.14      <0.54     MP21  
CS 30344-070        6530        -2.89       2.19      <0.97     MP21  
CS 29499-060        6466        -2.87       2.17       0.64     BO09  
_____________________________________________________________________

